Exploring the Dynamics of the Circumcenter Map

Using experimental techniques, we study properties of the "circumcenter map", which, upon $n$ iterations sends an $n$-gon to a scaled and rotated copy of itself. We also explore the topology of area-expanding and area-contracting regions induced by this map.

==> 999_referee_edits2.txt <==
- changed abstract

- while we considered the referee's suggestion to precede the current intro with motivational material, e.g., figures 6 & 7 (Stewart's result), we realized this would require non-trivial changes to the structure of the document, so we maintained the same order as in the original. As a compromise, we moved what was originally figure 6 to the front of the document (now fig 3), mentioning it in the intro.

- applied edits to introduction

- caption of fig1,fig2 maintained, since "also shown" flows better.

- fixed lemma 1 according to suggestions
- added figure 4 with constructions of pedal, antipedal, reflection.
- corollary 3: applied changes requested
- global change of "departs from " to "starts from"

- proposition 9 became remark 3

- In Section 3, a proposition (following a observation  of the referee) was included (see pp. 10).

- Conj. 3 became a proposition 9, with the kindly supplied proof.

- added a new conjecture 3, fruit of experimental observations.

-Appendix A now correctly reports boththe circumcenter map and its inverse.

